Fast-MbyM: Leveraging Translational Invariance of the Fourier Transform for Efficient and Accurate Radar Odometry

Masking By Moving (MByM), provides robust and accurate radar odometry measurements through an exhaustive correlative search across discretised pose candidates. However, this dense search creates a significant computational bottleneck which hinders real-time performance when high-end GPUs are not available. Utilising the translational invariance of the Fourier Transform, in our approach, f-MByM, we decouple the search for angle and translation. By maintaining end-to-end differentiability a neural network is used to mask scans and trained by supervising pose prediction directly. Training faster and with less memory, utilising a decoupled search allows f-MByM to achieve significant run-time performance improvements on a CPU (168%) and to run in real-time on embedded devices, in stark contrast to MByM. Throughout, our approach remains accurate and competitive with the best radar odometry variants available in the literature -- achieving an end-point drift of 2.01% in translation and 6.3deg/km on the Oxford Radar RobotCar Dataset.

==> reviews/CommentsToAuthor.txt <==
Comments to author (Associate Editor)
=====================================

The reviewers acknowledged the good quality of the paper
and its interesting albeit incremental contributions. There
is room for improvement in the experimental session, in
particular with regard to possible overfitting.


----------------------------------------
Comments on Video Attachment:

The video is a good complementary contribution to the
paper.
Comments to author (Editor)
================================

The Editor agrees with the Associate Editor.


----------------------------------------
Comments on Video Attachment:

The video properly supports the paper.

==> reviews/Review15779.txt <==
Reviewer 5 of ICRA 2022 submission 681

Comments to the author
======================

Fast-MbyM exploits the translational invariance of the 2D
FFT to decouple rotation estimation from translation
estimation, thus speeding up their original
masking-by-moving radar odometry algorithm.

This paper is exceptionally well-written and polished.

Below are some questions I had while reading the paper and
some suggestions for clarifications:

Some of the fonts used in fig 1 are too small.

Why use bi-linear up-sampling instead of transposed
convolutions?

What are your thoughts on extending this approach to
mapping and localization?

Can you describe an application where you would have access
to an NVIDIA Jetson but not a high-powered GPU? In the
self-driving domain, would the goal be to run on CPUs only
or to use an NVIDIA Jetson as an embedded compute?

For the timing results in Table III, perhaps the runtimes
should be listed as latencies in (ms)?
Perhaps the timing results could be better represented as a
labelled scatter plot with Translation error (%) vs.
Latency (ms) ?

Page 5, "we therefore consider mbym@255 as our best
performing model", is this a typo? (should this be
f-mbym@255)

You only mention the performance gap between mbym and
f-mbym in the conclusion. Could you add a couple sentences
to the results section to explain where you think this
performance gap is coming from?

mbym@511 performance is missing from Table III(b), why?

The radar odometry performance of the original mbym remains
quite impressive. Was it possible to meet or exceed the
1.16% translation error and 3.0 deg/m rotation error
reported in that paper? Why or why not?

If you're looking for a figure to cut, Fig 2 isn't really
adding much to the paper.

softargmax is usually referred to as softmax by the ML
community, perhaps you could use the more common naming
convention?

The WrapPad() and ZeroPad() functions from your algorithm
need to be explained somewhere.

What was the batch size used for training the models that
are reported in the results section?

What data augmentation strategies were used (if any)?

What are your thoughts on spatial cross validation for
comparisons between end-to-end learned methods and
hand-crafted methods? Is it worth mentioning this in the
results section?

Do you have room to show one or more example odometry
plots?

Comments on the Video Attachment
================================

Provide some odometry plots in the video?

==> reviews/Review17715.txt <==
Reviewer 7 of ICRA 2022 submission 681

Comments to the author
======================

Contribution of the Paper

This paper describes a more efficient variant of the learnt
state of the art radar odometry system Masking by Moving
(MByM) that replaces the computationally expensive
correlative search over a dense grid of 3dof poses with a
decoupled matcher that first finds the relative orientation
of two radar scans using the Fourier transform and then
performs a faster correlative search over only 2dof
translations.
The learnt radar embeddings/masks are almost identical to
MByM except the authors here minimize the MAE instead of
the MSE, introduce a batch norm after each convolution, and
use a slightly different resolution.
The authors show that the computationally much more
efficient matching not only allows the radar odometry to
run in real-time on constrained hardware, but also
considerably speeds up training and allows much bigger
batch sizes compared to MByM. This comes at the cost of
slightly higher odometry errors.

Related Work

The paper gives a good overview over the related work and
acknowledges even the most recent preprints on
Imaging-Radar based Odometry.

Strengths

The paper is clearly written and easy to follow. The
obtained performance speedup could make the difference
between being able to run learning-based radar odometry in
real-time or not.
The modifications to MByM are described in enough detail
such that they would in principle allow reimplementation of
the proposed changes.
I appreciate that the authors also describe ways they found
to improve the reference system MByM while reimplementing
it.
The video does a good job at explaining the approach.

Weaknesses

The amount of innovation is a bit limited, since the paper
describes a (compared to the original work) relatively
small incremental modification of an existing system, which
improves its run-time performance but at the cost of
accuracy. And with this modification the system is both
less accurate and computationally less efficient than
classical approaches, i.e. nowhere on the Pareto frontier.

The evaluation unfortunately splits the Oxford Radar
RobotCar dataset based on time rather than geography, which
is bound to lead to overfitting, especially for the learnt
radar mask: Train, validation and test sets contain radar
measurements of the same environments visited multiple
times. Without a spatial dataset split and combined with
the faster training performance, the system could be more
efficient only at learning overfitted radar segmentation
masks. The evaluation results are thus questionable. The
authors of the original MByM seem to have realized this
problem and performed additional experiments with spatial
cross validation where they prevented this overfitting in
their Appendix C.1, which - as expected - lead to
considerably higher errors.

Suggestions on edits/clarifications

Table III: Odometry errors are missing for 511 resolution.
It appears MByM is unable to run on the Jetson due to the
memory footprint. But it does seem to run on the ThinkPad,
which should be able to produce results.

Summary

In summary, this is a small (compared to the original
system) incremental modification to a learning-based radar
odometry system that does improve the Pareto frontier of
the state of the art between accuracy and computational
efficiency.
The paper could still be interesting if the evaluations
were thorough enough to provide valuable insights. In its
current state, with the only experimental results most
likely affected by overfitting, I do not see this to be the
case.


Comments on the Video Attachment
================================

The video does a good job at visually explaining the
approach.

==> reviews/Review27321.txt <==
Reviewer 10 of ICRA 2022 submission 681

Comments to the author
======================

This paper is about implementing radar odometry on a
general CPU or commercial board equipped with a low-graded
GPU device by improving the computing speed by enhancing
the previously proposed MbyM algorithm. The MbyM uses deep
learning to generate a mask image of a radar signal and
then applies the hadamard product with the raw radar signal
to remove the noise of the radar signal and extract only
the signal effective for matching. Then, the pose (x, y,
theta) of two consecutive radar signals is calculated
through FFT-based correlative scan matching to implement
radar odometry. In terms of odometry accuracy, it shows
better performance than the sparse point-based RO method,
but it has a disadvantage that it is difficult to apply
directly to low-cost devices due to the large amount of
computation. The authors proposed to decouple the process
of finding rotation and translation to solve the inherent
computational problem. First, the rotation (theta*) is
obtained through the correlation of the FFT magnitude in
the polar coordinate, and the translation difference is
finally obtained by obtaining the highest correlation in
the x and y directions from the FFT image rotated by theta.
In summary, the proposed method is to obtain a fast
calculation speed by reducing the N rotation calculation
process in the existing exhaustive correlation process.
Overall, the process of improving the calculation speed was
reasonable and well-formulated, and it effectively
demonstrated the proposed method through thorough
experiments. However, in the final result, it shows
slightly lower performance in terms of RO accuracy than
CFEAR, which is the existing sparse point-based RO method,
which raises questions about the Dense approach. Of
course, since MbyM, which has a lot of computational
amount, showed better performance than CFEAR, it proved the
validity of the Dense approach. If Fast-MbyM shows faster
computation speed than CFEAR, it will be an approach that
achieves both comparable accuracy and faster speed compared
to the existing method.

Below is a simple question.

Is the masking process through deep learning independent of
the radar system? That is, if the radar system is changed,
should deep learning for masking be performed again? This
is because the signal characteristics may vary depending on
the radar system or its settings.

Is there no method for noise filtering of radar signals
except deep learning?

Is there any way to extract x, y, theta using the existing
computer vision technique without applying FFT from the
noise-removed radar signal image?

Misprint
Page 2 3rd row: 6.3 deg/m -> 6.3 deg/km


Comments on the Video Attachment
================================

The video attachment summarizes the detailed method and
results proposed by the author and is well presented.

==> reviews/keep.txt <==
* (RW) Some of the fonts used in fig 1 are too small.
* [done. added reference although to distill. I could not find anything better in a paper honestly] Why use bi-linear up-sampling instead of transposed convolutions? -- inline
* [done] What are your thoughts on extending this approach to mapping and localization? - conclusion comment
* [done, I changed them into milli seconds since mbym had seconds in the table] Hz vs ms - keeping in line with Tab x in mbym
* [done, and changed it in the whole sentence] Page 5, "we therefore consider mbym@255 as our best performing model", is this a typo? (should this be f-mbym@255)
* (RW) You only mention the performance gap between mbym and f-mbym in the conclusion. Could you add a couple sentences to the results section to explain where you think this performance gap is coming from?
* [done] mbym@511 performance is missing from Table III(b), why? - takes a few weeks and we can lift result from mbym, unimportant result anyway
* (RW) [done] The WrapPad() and ZeroPad() functions from your algorithm need to be explained somewhere.
* (RW)  [done] What was the batch size used for training the models that are reported in the results section?
* [done] no data augmentation strategies
* [done] 6.3 deg/m -> 6.3 deg/km
* [done] check the CPU time % difference throughout the text... 
* get down to correct size...
